Multi-hop Question Answering

The task of Question Answering (QA) has attracted significant research interest for long. Its relevance to language understanding and knowledge retrieval tasks, along with the simple setting makes the task of QA crucial for strong AI systems. Recent success on simple QA tasks has shifted the focus to more complex settings. Among these, Multi-Hop QA (MHQA) is one of the most researched tasks over the recent years. In broad terms, MHQA is the task of answering natural language questions that involve extracting and combining multiple pieces of information and doing multiple steps of reasoning. An example of a multi-hop question would be "The Argentine PGA Championship record holder has won how many tournaments worldwide?". Answering the question would need two pieces of information: "Who is the record holder for Argentine PGA Championship tournaments?" and "How many tournaments did [Answer of Sub Q1] win?". The ability to answer multi-hop questions and perform multi step reasoning can significantly improve the utility of NLP systems. Consequently, the field has seen a surge with high quality datasets, models and evaluation strategies. The notion of 'multiple hops' is somewhat abstract which results in a large variety of tasks that require multi-hop reasoning. This leads to different datasets and models that differ significantly from each other and makes the field challenging to generalize and survey. We aim to provide a general and formal definition of the MHQA task, and organize and summarize existing MHQA frameworks. We also outline some best practices for building MHQA datasets. This book provides a systematic and thorough introduction as well as the structuring of the existing attempts to this highly interesting, yet quite challenging task.

==> README.txt <==
PRE-REQUISITIES
You will need a working LaTeX installation. We recomend using pdflatex 
to process the files. You will also need biber installed. This is distributed 
as part of the latest versions of LiveTex and MikTex. If you have
problems please let us know.

THE DISTRIBUTION AND INSTALLATION
The distribution contains 2 folders: nowfnt and nowfnttexmf. 

If your LaTeX installation uses a localtexmf folder
you can copy the nowfnttexmf folder to the localtexmf
folder and make it known to your TeX installation. 
You can now proceed to use the class file as normal.

Alternatively, copy all the files in the folder nowfnt into
your working folder. You will also need to copy the file
<jrnl-code>-journaldata.tex from the folder nowfnt\journaldata
into your working folder.

<jrnl-code> is the 3-letter code of the journal which will be supplied by
your publisher. This code should also be used as an option to the \documentclass
in your dcoument.

For example:
\documentclass[OPT,biber]{nowfnt}

DOCUMENTATION
Basic documentation and a sample .tex file are in the folder:
nowfnt\SampleArticle. Read the FnTarticle.pdf
before starting to write.

QUESTIONS
Contact Alet Heezemans (alet.heezemans@nowpublishers.com) or
Mike Casey (mike.casey@nowpublishers.com).

